Efficient Suspected Infected Crowds Detection Based on Spatio-Temporal Trajectories

Virus transmission from person to person is an emergency event facing the global public. Early detection and isolation of potentially susceptible crowds can effectively control the epidemic of its disease. Existing metrics can not correctly address the infected rate on trajectories. To solve this problem, we propose a novel spatio-temporal infected rate (IR) measure based on human moving trajectories that can adequately describe the risk of being infected by a given query trajectory of a patient. Then, we manage source data through an efficient spatio-temporal index to make our system more scalable, and can quickly query susceptible crowds from massive trajectories. Besides, we design several pruning strategies that can effectively reduce calculations. Further, we design a spatial first time (SFT) index, which enables us to quickly query multiple trajectories without much I/O consumption and data redundancy. The performance of the solutions is demonstrated in experiments based on real and synthetic trajectory datasets that have shown the effectiveness and efficiency of our solutions.

==> 5_lambda.txt <==
reset
set autoscale # scale axes automatically
unset log # remove any log-scaling
unset label # remove any previous labels
unset xlabel
unset xtics
unset ylabel
unset ytics
unset size
unset term
unset logscale y
set xtic auto # set xtics automatically
set ytic auto # set ytics automatically

set key center right

set key spacing 1
set key samplen 1.8
set key width -5
set style fill pattern 1 border -1
set style histogram clustered gap 1 title offset character 0, 0, 0
set datafile missing '-'
set style data linespoints 
set boxwidth 1 absolute

set xlabel "lambda" offset 0,1.0
set ylabel "Runtime (ms)" offset 0.5
#set xr [0:100]
#set xtics 0,20,100

set yr [0:3500]
set xtics ("0.0" 0, "0.2" 1, "0.4" 2, "0.6" 3, "0.8" 4, "1.0" 5) offset 0,0.3
#set ytics 0,200,1000

plot '5_lambda_data.txt' using 3 title "IRJQ\\_UP",  '5_lambda_data.txt' using 5 title "IRQ\\_UP",'5_lambda_data.txt' using 2 title 'IRJQ', '5_lambda_data.txt' using 4 title 'IRQ'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 
set output '5lambda.eps'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 

replot

==> 5_lambda_acc_data.txt <==
0	0.534782609	0.967479675
0.2	0.534782609	0.975609756
0.4	0.556521739	0.96875
0.6	0.57826087	0.977443609
0.8	0.591304348	0.970588235
1	0.626086957	0.965277778


==> 5_lambda_data.txt <==
0	347.3333333	375.8666667	2649.53913	2956.878261
0.2	346.2266667	452.9333333	2671.452174	2731.878261
0.4	346.7733333	398.2533333	2620.104348	2685.991304
0.6	348	374.38	2581.947826	2674.217391
0.8	356.12	373.0133333	2683.017391	2656.46087
1	344.02	371.06	2651.53913	2687.234783


==> 5lambda_acc.txt <==
reset
set autoscale # scale axes automatically
unset log # remove any log-scaling
unset label # remove any previous labels
unset xlabel
unset xtics
unset ylabel
unset ytics
unset size
unset term
unset logscale y
set xtic auto # set xtics automatically
set ytic auto # set ytics automatically

set key right

set key spacing 1
set key samplen 1.8
set key width -5
set style fill pattern 1 border -1
set style histogram clustered gap 1 title offset character 0, 0, 0
set datafile missing '-'
set style data linespoints 
set boxwidth 1 absolute

set xlabel "lambda" offset 0,1.0
set ylabel "Accuracy" offset 0.5
#set xr [0:100]
#set xtics 0,20,100

set xtics ("0.0" 0, "0.2" 1, "0.4" 2, "0.6" 3, "0.8" 4, "1.0" 5) offset 0,0.3

set yr [0:1.4]
set ytics ("0.0" 0.0, "0.2" 0.2, "0.4" 0.4, "0.6" 0.6, "0.8" 0.8, "1.0" 1.0) offset 0,0.3



plot '5lambda_acc_data.txt' using 3 title "accuracy", '5lambda_acc_data.txt' using 2 title 'recall'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 
set output '5lambda_acc.eps'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 

replot

==> 5lambda_acc_data.txt <==
0	0.534782609	0.967479675
0.2	0.534782609	0.975609756
0.4	0.556521739	0.96875
0.6	0.57826087	0.977443609
0.8	0.591304348	0.970588235
1	0.626086957	0.965277778


==> 5theta.txt <==
reset
set autoscale # scale axes automatically
unset log # remove any log-scaling
unset label # remove any previous labels
unset xlabel
unset xtics
unset ylabel
unset ytics
unset size
unset term
unset logscale y
set xtic auto # set xtics automatically
set ytic auto # set ytics automatically

set key center right
set key spacing 1
set key samplen 1.8
set style fill pattern 1 border -1
set style histogram clustered gap 1 title offset character 0, 0, 0
set datafile missing '-'
set style data linespoints 
set boxwidth 1 absolute

set xlabel "theta" offset 0,1.0
set ylabel "Runtime (ms)" offset 0.5
#set xr [0:100]
#set xtics 0,20,100

set yr [0:3500]
set xtics ("0.1" 1, "0.3" 3, "0.5" 5, "0.7" 7, "0.9" 9) offset 0,0.3
#set ytics 0,200,1000


plot '5theta_data.txt' using 3 title "IRJQ\\_UP", '5theta_data.txt' using 5 title "IRQ\\_UP", '5theta_data.txt' using 2 title 'IRJQ',  '5theta_data.txt' using 4 title 'IRQ'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 
set output '5theta.eps'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 

replot

==> 5thetaD.txt <==
reset
set autoscale # scale axes automatically
unset log # remove any log-scaling
unset label # remove any previous labels
unset xlabel
unset xtics
unset ylabel
unset ytics
unset size
unset term
unset logscale y
set xtic auto # set xtics automatically
set ytic auto # set ytics automatically

set key center right

set key spacing 1
set key samplen 1.8
set style fill pattern 1 border -1
set style histogram clustered gap 1 title offset character 0, 0, 0
set datafile missing '-'
set style data linespoints 
set boxwidth 1 absolute

set xlabel "thetaD" offset 0,1.0
set ylabel "Runtime (ms)" offset 0.5
#set xr [0:100]
#set xtics 0,20,100

set yr [0:4000]
set xtics ("50" 0, "100" 1, "150" 2, "200" 3, "250" 4) offset 0,0.3
#set ytics 0,200,1000

plot  '5thetaD_data.txt' using 3 title "IRJQ\\_UP",'5thetaD_data.txt' using 5 title "IRQ\\_UP", '5thetaD_data.txt' using 2 title 'IRJQ', '5thetaD_data.txt' using 4 title 'IRQ'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 
set output '5theta_d.eps'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 

replot

==> 5thetaD_acc.txt <==
reset
set autoscale # scale axes automatically
unset log # remove any log-scaling
unset label # remove any previous labels
unset xlabel
unset xtics
unset ylabel
unset ytics
unset size
unset term
unset logscale y
set xtic auto # set xtics automatically
set ytic auto # set ytics automatically

set key right

set key spacing 1
set key samplen 1.8
set key width -5
set style fill pattern 1 border -1
set style histogram clustered gap 1 title offset character 0, 0, 0
set datafile missing '-'
set style data linespoints 
set boxwidth 1 absolute

set xlabel "thetaD" offset 0,1.0
set ylabel "Accuracy" offset 0.5                                                                                                                                                                                     
#set xr [0:100]
#set xtics 0,20,100

set yr [0:1.4]
set ytics ("0.0" 0.0, "0.2" 0.2, "0.4" 0.4, "0.6" 0.6, "0.8" 0.8, "1.0" 1.0) offset 0,0.3
set xtics ("50" 0, "100" 1, "150" 2, "200" 3, "250" 4) offset 0,0.3


plot  '5thetaD_acc_data.txt' using 3 title "accuracy",'5thetaD_acc_data.txt' using 2 title 'recall'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 
set output '5theta_d_acc.eps'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 

replot

==> 5thetaD_acc_data.txt <==
50	0.595652174	0.97761194
100	0.630434783	0.937931034
150	0.647826087	0.899328859
200	0.673913043	0.864516129
250	0.67826087	0.846153846


==> 5thetaD_data.txt <==
50	349.0533333	376.12	2655.53913	2729.930435
100	427.3733333	439.8933333	2924.704348	2948.026087
150	458.36	465.82	3183.956522	3218.617391
200	503.2933333	531.9333333	3470.2	3648.93913
250	543.8866667	553.5933333	3791.826087	3900.130435


==> 5thetaT.txt <==
reset
set autoscale # scale axes automatically
unset log # remove any log-scaling
unset label # remove any previous labels
unset xlabel
unset xtics
unset ylabel
unset ytics
unset size
unset term
unset logscale y
set xtic auto # set xtics automatically
set ytic auto # set ytics automatically

set key center horizontal center

set key spacing 1
set key samplen 1.8
#set key width -5
set style fill pattern 1 border -1
set style histogram clustered gap 1 title offset character 0, 0, 0
set datafile missing '-'
set style data linespoints 
set boxwidth 1 absolute

set xlabel "thetaT" offset 0,1.0
set ylabel "Runtime (ms)" offset 0.5
#set xr [0:100]
#set xtics 0,20,100

set yr [0:4000]
set xtics ("60" 0, "120" 1, "180" 2, "240" 3, "300" 4) offset 0,0.3
#set ytics 0,200,1000


plot  '5thetaT_data.txt' using 3 title "IRJQ\\_UP", '5thetaT_data.txt' using 5 title "IRQ\\_UP", '5thetaT_data.txt' using 2 title 'IRJQ', '5thetaT_data.txt' using 4 title 'IRQ'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 
set output '5theta_t.eps'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 

replot

==> 5thetaT_acc.txt <==
reset
set autoscale # scale axes automatically
unset log # remove any log-scaling
unset label # remove any previous labels
unset xlabel
unset xtics
unset ylabel
unset ytics
unset size
unset term
unset logscale y
set xtic auto # set xtics automatically
set ytic auto # set ytics automatically

set key right

set key spacing 1
set key samplen 1.8
set key width -5
set style fill pattern 1 border -1
set style histogram clustered gap 1 title offset character 0, 0, 0
set datafile missing '-'
set style data linespoints 
set boxwidth 1 absolute

set xlabel "thetaT" offset 0,1.0
set ylabel "Accuracy" offset 0.5
#set xr [0:100]
#set xtics 0,20,100

set yr [0:1.4]
set ytics ("0.0" 0.0, "0.2" 0.2, "0.4" 0.4, "0.6" 0.6, "0.8" 0.8, "1.0" 1.0) offset 0,0.3
set xtics ("60" 0, "120" 1, "180" 2, "240" 3, "300" 4) offset 0,0.3


plot  '5thetaT_acc_data.txt' using 3 title "accuracy",'5thetaT_acc_data.txt' using 2 title 'recall
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 
set output '5theta_t_acc.eps'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 

replot

==> 5thetaT_acc_data.txt <==
60	0.552173913	0.976377953
120	0.595652174	0.97761194
180	0.634782609	0.965753425
240	0.665217391	0.954248366
300	0.691304348	0.962264151


==> 5thetaT_data.txt <==
60	340.34	381.6333333	2613.826087	2712.373913
120	349.4533333	389.0533333	2614.904348	2987.469565
180	354.6733333	399.9533333	2644.026087	3055.582609
240	357.0666667	404.98	2695.921739	3147.226087
300	367.2066667	414.9733333	2728.878261	3291.373913


==> 5theta_acc.txt <==
reset
set autoscale # scale axes automatically
unset log # remove any log-scaling
unset label # remove any previous labels
unset xlabel
unset xtics
unset ylabel
unset ytics
unset size
unset term
unset logscale y
set xtic auto # set xtics automatically
set ytic auto # set ytics automatically

set key right

set key width -5
set key spacing 1
set key samplen 1.8
set style fill pattern 1 border -1
set style histogram clustered gap 1 title offset character 0, 0, 0
set datafile missing '-'
set style data linespoints 
set boxwidth 1 absolute

set xlabel "theta" offset 0,1.0
set ylabel "Accuracy" offset 0.5
#set xr [0:100]
#set xtics 0,20,100

set yr [0:1.4]
set ytics ("0.0" 0.0, "0.2" 0.2, "0.4" 0.4, "0.6" 0.6, "0.8" 0.8, "1.0" 1.0) offset 0,0.3
set xtics ("0.1" 1, "0.3" 3, "0.5" 5, "0.7" 7, "0.9" 9) offset 0,0.3


plot '5theta_acc_data.txt' using 3 title "accuracy", '5theta_acc_data.txt' using 2 title 'recall'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 
set output '5theta_acc.eps'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 

replot

==> 5theta_acc_data.txt <==
0	0.995652174	0.851528384
0.1	0.973913043	0.920930233
0.2	0.886956522	0.943298969
0.3	0.8	0.963855422
0.4	0.717391304	0.97515528
0.5	0.595652174	0.97761194
0.6	0.495652174	1
0.7	0.434782609	1
0.8	0.391304348	1
0.9	0.291304348	1


==> 5theta_data.txt <==
0	348.8866667	381.06	2809.191304	2812.956522
0.1	342.82	370.66	2804.373913	2858.06087
0.2	340.8733333	372.1533333	2835.391304	2813.513043
0.3	338.12	370.2333333	2798.095652	2834.217391
0.4	335.8866667	372.66	2723.269565	2908.956522
0.5	329.4533333	375.72	2651.782609	2858.078261
0.6	322.5	375.5533333	2523.452174	2861.643478
0.7	318.4	374.18	2424.008696	2851.347826
0.8	319.1066667	375.04	2382.304348	2799.2
0.9	310.2533333	371.5933333	2329.226087	2823.443478


==> IndexingTimeVSDataSize_Order.dat <==
20	120.766	16.69	9.617	115.151	56.164
40	234.203	25.416	12.513	176.384	104.146
60	362.064	31.558	21.423	204.394	153.556
80	511.034	41.737	35.734	362.748	206.965
100	637.294	45.406	36.181	357.772	289.401


==> authores.txt <==
\numberofauthors{6}
	\author{
		% You can go ahead and credit any number of authors here,
		% e.g. one 'row of three' or two rows (consisting of one row of three
		% and a second row of one, two or three).
		%
		% The command \alignauthor (no curly braces needed) should
		% precede each author name, affiliation/snail-mail address and
		% e-mail address. Additionally, tag each line of
		% affiliation/address with \affaddr, and tag the
		% e-mail address with \email.
		%
		% 1st. author
		\alignauthor
		Huajun He\\
		\affaddr{Southwest Jiaotong University}\\
		\affaddr{Chengdu, China}\\
		\email{hehuajun@my.swjtu.edu.cn}
		% 2nd. author
		\alignauthor
		Ruiyuan Li\\
		\affaddr{Xidian University}\\
		\affaddr{Xi'an, China}\\
		\email{ruiyuan.li@jd.com}
		\alignauthor
		Rubin Wang\\
		\affaddr{Southwest Jiaotong University}\\
		\affaddr{Chengdu, China}\\
		\email{wangrubin3@jd.com}
		\and
		%
		\alignauthor 		Jie Bao\\
		\affaddr{JD Intelligent Cities Research}\\
		\affaddr{Beijing, China}\\
		\email{baojie3@jd.com}
		\alignauthor 		Tianrui Li\\
		\affaddr{Southwest Jiaotong University}\\
		\affaddr{Chengdu, China}\\
		\email{trli@swjtu.edu.cn}
		\alignauthor 		Yu Zheng\\
		\affaddr{JD Intelligent Cities Research}\\
		\affaddr{Beijing, China}\\
		\email{zheng.yu@jd.com}
		}

==> data_size.txt <==
reset
set autoscale # scale axes automatically
unset log # remove any log-scaling
unset label # remove any previous labels
unset xlabel
unset xtics
unset ylabel
unset ytics
unset size
unset term
unset logscale y
set xtic auto # set xtics automatically
set ytic auto # set ytics automatically

set key left

set key spacing 1
set key samplen 1.8
set style fill pattern 1 border -1
set style histogram clustered gap 1 title offset character 0, 0, 0
set datafile missing '-'
set style data histograms
set boxwidth 1 absolute

set xlabel "Data Size (\%)" offset 0,1.0
set ylabel "Runtime (ms)" offset 0.5
#set xr [0:100]
#set xtics 0,20,100

set yr [0:3400]
set xtics ("20" 0, "40" 1, "60" 2, "80" 3, "100" 4) offset 0,0.3


plot 'data_size_data.txt' using 2 title "IRJQ\\_UP", 'data_size_data.txt' using 3 title 'IRJQ', 'data_size_data.txt' using 4 title "IRQ\\_UP", 'data_size_data.txt' using 5 title 'IRQ'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 
set output 'data_size.eps'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 

replot

==> data_size_acc.txt <==
reset
set autoscale # scale axes automatically
unset log # remove any log-scaling
unset label # remove any previous labels
unset xlabel
unset xtics
unset ylabel
unset ytics
unset size
unset term
unset logscale y
set xtic auto # set xtics automatically
set ytic auto # set ytics automatically

set key right

set key spacing 1
set key samplen 1.8
set key width -5
set style fill pattern 1 border -1
set style histogram clustered gap 1 title offset character 0, 0, 0
set datafile missing '-'
set style data linespoints 
set boxwidth 1 absolute

set xlabel "data size" offset 0,1.0
set ylabel "Accuracy" offset 0.5
#set xr [0:100]
#set xtics 0,20,100

set yr [0:1.4]
set ytics ("0.0" 0.0, "0.2" 0.2, "0.4" 0.4, "0.6" 0.6, "0.8" 0.8, "1.0" 1.0) offset 0,0.3
set xtics ("60" 0, "120" 1, "180" 2, "240" 3, "300" 4) offset 0,0.3


plot  'data_size_acc_data.txt' using 2 title "accuracy",'data_size_acc_data.txt' using 3 title 'recall
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 
set output 'data_size_acc.eps'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 

replot

==> data_size_acc_data.txt <==
20	0.97761194	0.595652174
40	0.931972789	0.609958506
60	0.986928105	0.662337662
80	0.955696203	0.61003861
100	0.929577465	0.594142259


==> data_size_data.txt <==
20	237.1153846	225.8961538	963.2423077	701.2384615
40	257.0153846	242.1384615	1500.207692	1144.938462
60	305.8538462	292.9115385	2051.692308	1635.119231
80	315.4423077	302.4653846	2907.465385	2358.180769
100	394.3115385	318.9307692	3182.230769	2647.188462


==> lambda.txt <==
reset
set autoscale # scale axes automatically
unset log # remove any log-scaling
unset label # remove any previous labels
unset xlabel
unset xtics
unset ylabel
unset ytics
unset size
unset term
unset logscale y
set xtic auto # set xtics automatically
set ytic auto # set ytics automatically

set key right

set key spacing 1
set key samplen 1.8
set key width -5
set style fill pattern 1 border -1
set style histogram clustered gap 1 title offset character 0, 0, 0
set datafile missing '-'
set style data linespoints 
set boxwidth 1 absolute

set xlabel "lambda" offset 0,1.0
set ylabel "Runtime (ms)" offset 0.5
#set xr [0:100]
#set xtics 0,20,100

set yr [0:1400]
set xtics ("0.0" 0, "0.2" 1, "0.4" 2, "0.6" 3, "0.8" 4, "1.0" 5) offset 0,0.3
set ytics 0,200,1000

plot 'lambda_data.txt' using 2 title "IRJQ\\_UP",  'lambda_data.txt' using 4 title "IRQ\\_UP",'lambda_data.txt' using 3 title 'IRJQ', 'lambda_data.txt' using 5 title 'IRQ'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 
set output 'lambda.eps'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 

replot

==> lambda_acc.txt <==
reset
set autoscale # scale axes automatically
unset log # remove any log-scaling
unset label # remove any previous labels
unset xlabel
unset xtics
unset ylabel
unset ytics
unset size
unset term
unset logscale y
set xtic auto # set xtics automatically
set ytic auto # set ytics automatically

set key right

set key spacing 1
set key samplen 1.8
set key width -5
set style fill pattern 1 border -1
set style histogram clustered gap 1 title offset character 0, 0, 0
set datafile missing '-'
set style data linespoints 
set boxwidth 1 absolute

set xlabel "lambda" offset 0,1.0
set ylabel "Accuracy" offset 0.5
#set xr [0:100]
#set xtics 0,20,100

set xtics ("0.0" 0, "0.2" 1, "0.4" 2, "0.6" 3, "0.8" 4, "1.0" 5) offset 0,0.3

set yr [0:1.4]
set ytics ("0.0" 0.0, "0.2" 0.2, "0.4" 0.4, "0.6" 0.6, "0.8" 0.8, "1.0" 1.0) offset 0,0.3



plot 'lambda_acc_data.txt' using 2 title "accuracy", 'lambda_acc_data.txt' using 3 title 'recall'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 
set output 'lambda_acc.eps'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 

replot

==> lambda_acc_data.txt <==
0	0.933333333	0.692307692
0.2	0.934065934	0.7
0.4	0.962162162	0.711538462
0.6	0.983606557	0.703846154
0.8	0.946236559	0.715384615
1	0.92382199	0.734615385


==> lambda_data.txt <==
0.0	200.3846154	199.2846154	892.9615385	654.4307692
0.2	203.5923077	201.3423077	806.9692308	652.9653846
0.4	200.0615385	199.6576923	786.2538462	655.8576923
0.6	204.6153846	202.4076923	775.7423077	652.7384615
0.8	205.4538462	200.0807692	759.85	638.3884615
1.0	202.3192308	199.7076923	753.25	630.8692308

==> lambda_j.txt <==
reset
set autoscale # scale axes automatically
unset log # remove any log-scaling
unset label # remove any previous labels
unset xlabel
unset xtics
unset ylabel
unset ytics
unset size
unset term
unset logscale y
set xtic auto # set xtics automatically
set ytic auto # set ytics automatically

set key right

set key spacing 1
set key samplen 1.8
set key width -5
set style fill pattern 1 border -1
set style histogram clustered gap 1 title offset character 0, 0, 0
set datafile missing '-'
set style data linespoints 
set boxwidth 1 absolute

set xlabel "lambda" offset 0,1.0
set ylabel "Runtime (ms)" offset 0.5
#set xr [0:100]
#set xtics 0,20,100

set yr [100:300]
set xtics ("0.0" 0, "0.2" 1, "0.4" 2, "0.6" 3, "0.8" 4, "1.0" 5) offset 0,0.3
set ytics 100,50,300

plot 'lambda_data.txt' using 2 title "IRJQ\\_UP", 'lambda_data.txt' using 3 title 'IRJQ'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 
set output 'lambda_j.eps'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 

replot

==> query_data.txt <==
20	57.35384615	46.57307692	465.1576923	232.8307692
40	105.5923077	96.53076923	621.8692308	348.1269231
60	147.6461538	137.65	734.2653846	509.4653846
80	178.7538462	163.1153846	786.1961538	594.7730769
100	218.9423077	202.6538462	926.2115385	661.8692308


==> query_size.txt <==
reset
set autoscale # scale axes automatically
unset log # remove any log-scaling
unset label # remove any previous labels
unset xlabel
unset xtics
unset ylabel
unset ytics
unset size
unset term
unset logscale y
set xtic auto # set xtics automatically
set ytic auto # set ytics automatically

set key left

set key spacing 1
set key samplen 1.8
set style fill pattern 1 border -1
set style histogram clustered gap 1 title offset character 0, 0, 0
set datafile missing '-'
set style data histograms
set boxwidth 1 absolute

set xlabel "Query Size (\%)" offset 0,1.0
set ylabel "Runtime (s)" offset 0.5
#set xr [0:100]
#set xtics 0,20,100

set yr [0:2500]
set xtics ("20" 0, "40" 1, "60" 2, "80" 3, "100" 4) offset 0,0.3


plot 'query_size_data.txt' using 2 title "IRJQ\\_UP", 'query_size_data.txt' using 3 title 'IRJQ', 'query_size_data.txt' using 4 title "IRQ\\_UP", 'query_size_data.txt' using 5 title 'IRQ'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 
set output 'query_size.eps'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 

replot

==> query_size_acc.txt <==
reset
set autoscale # scale axes automatically
unset log # remove any log-scaling
unset label # remove any previous labels
unset xlabel
unset xtics
unset ylabel
unset ytics
unset size
unset term
unset logscale y
set xtic auto # set xtics automatically
set ytic auto # set ytics automatically

set key right

set key spacing 1
set key samplen 1.8
set key width -5
set style fill pattern 1 border -1
set style histogram clustered gap 1 title offset character 0, 0, 0
set datafile missing '-'
set style data linespoints 
set boxwidth 1 absolute

set xlabel "query size" offset 0,1.0
set ylabel "Accuracy" offset 0.5
#set xr [0:100]
#set xtics 0,20,100

set yr [0:1.4]
set ytics ("0.0" 0.0, "0.2" 0.2, "0.4" 0.4, "0.6" 0.6, "0.8" 0.8, "1.0" 1.0) offset 0,0.3
set xtics ("60" 0, "120" 1, "180" 2, "240" 3, "300" 4) offset 0,0.3


plot  'query_size_acc_data.txt' using 2 title "accuracy",'query_size_acc_data.txt' using 3 title 'recall
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 
set output 'query_size_acc.eps'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 

replot

==> query_size_acc_data.txt <==
20	0.984615385	0.677083333
40	0.965517241	0.644444444
60	0.934065934	0.645390071
80	0.944954128	0.630057803
100	0.97761194	0.595652174


==> query_size_data.txt <==
20	74.56	60.545	504	302.68
40	137.27	125.49	958	552.565
60	191.94	178.945	1354	862.305
80	232.38	212.05	1722	1273.205
100	284.625	263.45	2104	1520.43


==> resolution.txt <==
reset
set autoscale # scale axes automatically
unset log # remove any log-scaling
unset label # remove any previous labels
unset xlabel
unset xtics
unset ylabel
unset ytics
unset size
unset term
unset logscale y
set xtic auto # set xtics automatically
set ytic auto # set ytics automatically

set key right

set key width -5
set key spacing 1
set key samplen 1.8
set style fill pattern 1 border -1
set style histogram clustered gap 1 title offset character 0, 0, 0
set datafile missing '-'
set style data linespoints 
set boxwidth 1 absolute

set xlabel "resolution" offset 0,1.0
set ylabel "Runtime (ms)" offset 0.5
#set xr [0:100]
#set xtics 0,20,100

set yr [0:400]
set xtics ("14" 0, "15" 1, "16" 2, "17" 3, "18" 4) offset 0,0.3


plot 'resolution_data.txt' using 2 title "IRJQ\\_UP", 'resolution_data.txt' using 3 title 'IRJQ', 'resolution_data.txt' using 4 title "IRQ\\_UP", 'resolution_data.txt' using 5 title 'IRQ'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 
set output 'resolution.eps'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 

replot

==> resolution_data.txt <==
14	242.2038462	225.5
15	225.6	202.2
16	250.2038462	245.3153846
17	257.0038462	250.7961538
18	265.75	255.2576923


==> test.txt.txt <==
reset
set autoscale # scale axes automatically
unset log # remove any log-scaling
unset label # remove any previous labels
unset xlabel
unset xtics
unset ylabel
unset ytics
unset size
unset term
unset logscale y
set xtic auto # set xtics automatically
set ytic auto # set ytics automatically

set key left

set xlabel "lambda" offset 0,1.0
set ylabel "Querying Time (ms)" offset 0.5
# set xr [0:100]
# set xtics 0,20,100

set yr [0:1000]

# set xr [0.0:1.0]
# set xtics 0.2,0.2,1
plot "test_data.txt.txt" u 1:2 w lp lt 0 lw 1.1 pt 5 ps 1.2 t "line_1", "test_data.txt.txt" u 1:3 w lp lt 1 lw 1.1 pt 8 ps 1.2 t "line_1", "test_data.txt.txt" u 1:4 w lp lt 1 lw 1.1 pt 12 ps 1.2 t "line_1", "test_data.txt.txt" u 1:5 w lp lt 1 lw 1.1 pt 15 ps 1.2 t "line_1"
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 
set output 'test.eps'

replot

==> test_data.txt.txt <==
20	120.766	16.69	9.617	115.151	56.164
40	234.203	25.416	12.513	176.384	104.146
60	362.064	31.558	21.423	204.394	153.556
80	511.034	41.737	35.734	362.748	206.965
100	637.294	45.406	36.181	357.772	289.401


==> theta.txt <==
reset
set autoscale # scale axes automatically
unset log # remove any log-scaling
unset label # remove any previous labels
unset xlabel
unset xtics
unset ylabel
unset ytics
unset size
unset term
unset logscale y
set xtic auto # set xtics automatically
set ytic auto # set ytics automatically

set key top horizontal center

set key spacing 1
set key samplen 1.8
set style fill pattern 1 border -1
set style histogram clustered gap 1 title offset character 0, 0, 0
set datafile missing '-'
set style data linespoints 
set boxwidth 1 absolute

set xlabel "theta" offset 0,1.0
set ylabel "Runtime (ms)" offset 0.5
#set xr [0:100]
#set xtics 0,20,100

set yr [0:1500]
set xtics ("0.1" 1, "0.3" 3, "0.5" 5, "0.7" 7, "0.9" 9) offset 0,0.3
set ytics 0,200,1000


plot 'theta_data.txt' using 2 title "IRJQ\\_UP",'theta_data.txt' using 4 title "IRQ\\_UP",  'theta_data.txt' using 3 title 'IRJQ','theta_data.txt' using 5 title 'IRQ'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 
set output 'theta.eps'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 

replot

==> thetaD.txt <==
reset
set autoscale # scale axes automatically
unset log # remove any log-scaling
unset label # remove any previous labels
unset xlabel
unset xtics
unset ylabel
unset ytics
unset size
unset term
unset logscale y
set xtic auto # set xtics automatically
set ytic auto # set ytics automatically

set key left

set key spacing 1
set key samplen 1.8
set style fill pattern 1 border -1
set style histogram clustered gap 1 title offset character 0, 0, 0
set datafile missing '-'
set style data linespoints 
set boxwidth 1 absolute

set xlabel "thetaD" offset 0,1.0
set ylabel "Runtime (ms)" offset 0.5
#set xr [0:100]
#set xtics 0,20,100

set yr [0:1700]
set xtics ("50" 0, "100" 1, "150" 2, "200" 3, "250" 4) offset 0,0.3
set ytics 0,200,1000

plot  'thetaD_data.txt' using 2 title "IRJQ\\_UP", 'thetaD_data.txt' using 4 title "IRQ\\_UP", 'thetaD_data.txt' using 3 title 'IRJQ', 'thetaD_data.txt' using 5 title 'IRQ'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 
set output 'theta_d.eps'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 

replot

==> thetaD_acc.txt <==
reset
set autoscale # scale axes automatically
unset log # remove any log-scaling
unset label # remove any previous labels
unset xlabel
unset xtics
unset ylabel
unset ytics
unset size
unset term
unset logscale y
set xtic auto # set xtics automatically
set ytic auto # set ytics automatically

set key right

set key spacing 1
set key samplen 1.8
set key width -5
set style fill pattern 1 border -1
set style histogram clustered gap 1 title offset character 0, 0, 0
set datafile missing '-'
set style data linespoints 
set boxwidth 1 absolute

set xlabel "thetaD" offset 0,1.0
set ylabel "Accuracy" offset 0.5
#set xr [0:100]
#set xtics 0,20,100

set yr [0:1.4]
set ytics ("0.0" 0.0, "0.2" 0.2, "0.4" 0.4, "0.6" 0.6, "0.8" 0.8, "1.0" 1.0) offset 0,0.3
set xtics ("50" 0, "100" 1, "150" 2, "200" 3, "250" 4) offset 0,0.3


plot 'thetaD_acc_data.txt' using 2 title "accuracy", 'thetaD_acc_data.txt' using 3 title 'recall'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 
set output 'theta_d_acc.eps'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 

replot

==> thetaD_acc_data.txt <==
50	0.956284153	0.703846154
100	0.961538462	0.7
150	0.914438503	0.719230769
200	0.942408377	0.734615385
250	0.896551724	0.780769231


==> thetaD_data.txt <==
50	216.9923077	200.7038462	889.9461538	670.8307692
100	253.7846154	221.6307692	945.9307692	735.4115385
150	268.7423077	248.0230769	998.3461538	768.8615385
200	306.8846154	275.3269231	1053.957692	873.6
250	327.0730769	290.1846154	1104.492308	956.5307692


==> thetaD_j.txt <==
reset
set autoscale # scale axes automatically
unset log # remove any log-scaling
unset label # remove any previous labels
unset xlabel
unset xtics
unset ylabel
unset ytics
unset size
unset term
unset logscale y
set xtic auto # set xtics automatically
set ytic auto # set ytics automatically

set key left

set key spacing 1
set key samplen 1.8
set style fill pattern 1 border -1
set style histogram clustered gap 1 title offset character 0, 0, 0
set datafile missing '-'
set style data linespoints 
set boxwidth 1 absolute

set xlabel "thetaD" offset 0,1.0
set ylabel "Runtime (ms)" offset 0.5
#set xr [0:100]
#set xtics 0,20,100

set yr [0:400]
set xtics ("50" 0, "100" 1, "150" 2, "200" 3, "250" 4) offset 0,0.3
#set ytics 0,200,1000

plot  'thetaD_data.txt' using 2 title "IRJQ\\_UP", 'thetaD_data.txt' using 3 title 'IRJQ'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 
set output 'theta_d_j.eps'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 

replot

==> thetaT.txt <==
reset
set autoscale # scale axes automatically
unset log # remove any log-scaling
unset label # remove any previous labels
unset xlabel
unset xtics
unset ylabel
unset ytics
unset size
unset term
unset logscale y
set xtic auto # set xtics automatically
set ytic auto # set ytics automatically

set key top horizontal center

set key spacing 1
set key samplen 1.8
set style fill pattern 1 border -1
set style histogram clustered gap 1 title offset character 0, 0, 0
set datafile missing '-'
set style data linespoints 
set boxwidth 1 absolute

set xlabel "thetaT" offset 0,1.0
set ylabel "Runtime (ms)" offset 0.5
#set xr [0:100]
#set xtics 0,20,100

set yr [0:1400]
set xtics ("60" 0, "120" 1, "180" 2, "240" 3, "300" 4) offset 0,0.3
set ytics 0,200,1000


plot 'thetaT_data.txt' using 2 title "IRJQ\\_UP", 'thetaT_data.txt' using 4 title "IRQ\\_UP", 'thetaT_data.txt' using 3 title 'IRJQ', 'thetaT_data.txt' using 5 title 'IRQ'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 
set output 'theta_t.eps'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 

replot

==> thetaT_acc.txt <==
reset
set autoscale # scale axes automatically
unset log # remove any log-scaling
unset label # remove any previous labels
unset xlabel
unset xtics
unset ylabel
unset ytics
unset size
unset term
unset logscale y
set xtic auto # set xtics automatically
set ytic auto # set ytics automatically

set key right

set key spacing 1
set key samplen 1.8
set key width -5
set style fill pattern 1 border -1
set style histogram clustered gap 1 title offset character 0, 0, 0
set datafile missing '-'
set style data linespoints 
set boxwidth 1 absolute

set xlabel "thetaT" offset 0,1.0
set ylabel "Accuracy" offset 0.5
#set xr [0:100]
#set xtics 0,20,100

set yr [0:1.4]
set ytics ("0.0" 0.0, "0.2" 0.2, "0.4" 0.4, "0.6" 0.6, "0.8" 0.8, "1.0" 1.0) offset 0,0.3
set xtics ("60" 0, "120" 1, "180" 2, "240" 3, "300" 4) offset 0,0.3


plot 'thetaT_acc_data.txt' using 2 title "accuracy", 'thetaT_acc_data.txt' using 3 title 'recall'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 
set output 'theta_t_acc.eps'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 

replot

==> thetaT_acc_data.txt <==
60	0.987951807	0.638461538
120	0.961538462	0.7
180	0.947255113	0.714615385
240	0.936507937	0.726923077
300	0.952631579	0.730769231


==> thetaT_data.txt <==
60	196.35	200.3538462	880.1346154	618.3153846
120	216.9923077	200.7038462	963.4769231	611.8384615
180	223.85	204.3461538	993.2576923	616.1692308
240	240.6153846	205.6076923	1030.0076923	634.7192308
300	250.3115385	209.7153846	1100.7884615	645.3538462


==> thetaT_j.txt <==
reset
set autoscale # scale axes automatically
unset log # remove any log-scaling
unset label # remove any previous labels
unset xlabel
unset xtics
unset ylabel
unset ytics
unset size
unset term
unset logscale y
set xtic auto # set xtics automatically
set ytic auto # set ytics automatically

set key left

set key spacing 1
set key samplen 1.8
set style fill pattern 1 border -1
set style histogram clustered gap 1 title offset character 0, 0, 0
set datafile missing '-'
set style data linespoints 
set boxwidth 1 absolute

set xlabel "thetaT" offset 0,1.0
set ylabel "Runtime (ms)" offset 0.5
#set xr [0:100]
#set xtics 0,20,100

set yr [0:400]
set xtics ("50" 0, "100" 1, "150" 2, "200" 3, "250" 4) offset 0,0.3
#set ytics 0,200,1000

plot  'thetaT_data.txt' using 2 title "IRJQ\\_UP", 'thetaT_data.txt' using 3 title 'IRJQ'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 
set output 'theta_t_j.eps'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 

replot

==> theta_acc.txt <==
reset
set autoscale # scale axes automatically
unset log # remove any log-scaling
unset label # remove any previous labels
unset xlabel
unset xtics
unset ylabel
unset ytics
unset size
unset term
unset logscale y
set xtic auto # set xtics automatically
set ytic auto # set ytics automatically

set key right

set key width -5
set key spacing 1
set key samplen 1.8
set style fill pattern 1 border -1
set style histogram clustered gap 1 title offset character 0, 0, 0
set datafile missing '-'
set style data linespoints 
set boxwidth 1 absolute

set xlabel "theta" offset 0,1.0
set ylabel "Accuracy" offset 0.5
#set xr [0:100]
#set xtics 0,20,100

set yr [0:1.4]
set ytics ("0.0" 0.0, "0.2" 0.2, "0.4" 0.4, "0.6" 0.6, "0.8" 0.8, "1.0" 1.0) offset 0,0.3
set xtics ("0.1" 1, "0.3" 3, "0.5" 5, "0.7" 7, "0.9" 9) offset 0,0.3


plot 'theta_acc_data.txt' using 2 title "accuracy", 'theta_acc_data.txt' using 3 title 'recall'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 
set output 'theta_acc.eps'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 

replot

==> theta_acc_data.txt <==
0	1	1
0.1	0.952755906	0.976923077
0.2	0.991666667	0.923076923
0.3	0.964444444	0.865384615
0.4	1	0.773076923
0.5	0.961538462	0.7
0.6	0.979865772	0.573076923
0.7	0.9375	0.492307692
0.8	0.899082569	0.419230769
0.9	0.966666667	0.346153846


==> theta_data.txt <==
0	216.6653846	219.0692308	893.45	841.6192308
0.1	213.1653846	214.8846154	876.8384615	747.4807692
0.2	216.2730769	211.6730769	875.5115385	689.4
0.3	218.1461538	207.9461538	864.5384615	655.6884615
0.4	213.0115385	206.9230769	865.0384615	651.5384615
0.5	213.1461538	198.7153846	844.9346154	640.9
0.6	216.8269231	192.2538462	851.0115385	623.7846154
0.7	214.4615385	173.2692308	844.4	609.1384615
0.8	218.7153846	173.4730769	834.6961538	588.15
0.9	217.4538462	154.3307692	848.4269231	560.2115385


==> theta_j.txt <==
reset
set autoscale # scale axes automatically
unset log # remove any log-scaling
unset label # remove any previous labels
unset xlabel
unset xtics
unset ylabel
unset ytics
unset size
unset term
unset logscale y
set xtic auto # set xtics automatically
set ytic auto # set ytics automatically

set key left

set key spacing 1
set key samplen 1.8
set style fill pattern 1 border -1
set style histogram clustered gap 1 title offset character 0, 0, 0
set datafile missing '-'
set style data linespoints 
set boxwidth 1 absolute

set xlabel "theta" offset 0,1.0
set ylabel "Runtime (ms)" offset 0.5
#set xr [0:100]
#set xtics 0,20,100

set yr [0:300]
set xtics ("0.1" 1, "0.3" 3, "0.5" 5, "0.7" 7, "0.9" 9) offset 0,0.3


plot 'theta_data.txt' using 2 title "IRJQ\\_UP", 'theta_data.txt' using 3 title 'IRJQ'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 
set output 'theta_j.eps'
set terminal postscript eps size 1.6, 1.0 enhanced color font 'Times New Roman,10' 

replot
